Time-dependent Stochastic Modeling of Solar Active Region Energy

A time-dependent model for the energy of a flaring solar active region is presented based on a stochastic jump-transition model (Wheatland and Glukhov 1998; Wheatland 2008; Wheatland 2009). The magnetic free energy of the model active region varies in time due to a prescribed (deterministic) rate of energy input and prescribed (random) flare jumps downwards in energy. The model has been shown to reproduce observed flare statistics, for specific time-independent choices for the energy input and flare transition rates. However, many solar active regions exhibit time variation in flare productivity, as exemplified by NOAA active region AR 11029 (Wheatland 2010). In this case a time-dependent model is needed. Time variation is incorporated for two cases: 1. a step change in the rates of flare jumps; and 2. a step change in the rate of energy supply to the system. Analytic arguments are presented describing the qualitative behavior of the system in the two cases. In each case the system adjusts by shifting to a new stationary state over a relaxation time which is estimated analytically. The new model retains flare-like event statistics. In each case the frequency-energy distribution is a power law for flare energies less than a time-dependent rollover set by the largest energy the system is likely to attain at a given time. For Case 1, the model exhibits a double exponential waiting-time distribution, corresponding to flaring at a constant mean rate during two intervals (before and after the step change), if the average energy of the system is large. For Case 2 the waiting-time distribution is a simple exponential, again provided the average energy of the system is large. Monte Carlo simulations of Case~1 are presented which confirm the analytic estimates. The simulation results provide a qualitative model for observed flare statistics in active region AR 11029.

==> spell_errs.txt <==
AIA
ARep
ARv
AdSpR
Aeron
Akabane
Amari
AnalyticTDep
Annales
Ap
ApJ
Aschwanden
Astron
Astroph
Astrophys
Atmos
Baiesi
BibTeX
Biesecker
Boettcher
Boffetta
Bogdan
Bromund
Buchlin
Canou
Carbone
Chae
Charbonneau
Cheung
Choe
Chumak
Conlon
Daly
Dendy
Dyn
EP
Elsevier
Emean
Etrajectory
Flannery
Fuhrmann
Galtier
Geomag
Geophys
Geophysicae
Georgoulis
Glukhov
Goode
Guo
Helander
Inhester
Ishii
JGR
Kampen
Kanazir
Kinwah
Kubo
Kucera
Kurokawa
LRSP
LaTeX
Leka
Lepreti
Lett
Litvinenko
Liu
MEandSDE
Marko
McClements
McTiernan
Microflares
ModStats
NOAA
NSW
Nanoflares
NumMeth
ObsStats
Odenwald
PASJ
Pac
Paczuski
Ph
PhDT
PhRvE
PhRvL
Photospheric
Porporato
Rosner
SDO
SWPC
Sammis
Scargle
Schrijver
Schumer
SoPh
SolarPhysics
Sov
SpWea
Sturrock
TDepChoices
Tadesse
Teukolsky
Thalmann
TwoARs
UrlFont
Vaiana
Valori
Velli
Veltri
Vetterling
Vulpiani
Wheatland
Wiegelmann
Yeung
Yun
Zhang
Zirin
aap
aapr
aaps
acks
addons
ag
aj
al
amssymb
annG
ap
apj
apss
ar
ast
au
automata
avec
backgrounded
bb
bibitem
bigE
bndry
centerline
characterised
citeauthoryear
cjaa
configuation
criticality
dE
dS
da
de
deriv
distributin
dists
ditributions
dl
documentclass
doi
dt
dv
edu
emph
eps
epsfig
eq
eqnarray
equationn
espressions
et
etal
exponentials
ffe
firstpage
frac
gafd
generalisation
generalised
geq
gg
gnier
graphicx
grey
grl
hnorm
hoc
http
ijga
includegraphics
infty
inlinecite
inta
integro
intv
jastp
jgr
jj
labelled
langle
largeE
largeEcriterion
lastpage
leq
luzer
mathbf
mathcal
mathrm
mbox
michael
mnras
nabla
namedreferences
nat
natbib
nd
ndim
neq
newcommand
noaa
nonumber
normalisation
nrca
optionalrh
organised
overline
param
pasj
pasp
pconst
pder
photospheric
poiss
powerfull
pre
psci
rangle
renewcommand
rept
rmd
rr
runningauthor
runningtitle
setcounter
sim
sola
solaaccepteddate
solaheader
solaonlinedate
solareceiveddate
solavolume
solayear
solphys
sovast
sppc
spr
ssr
sswe
stoch
subsec
swpc
sydney
tdep
textsc
texttt
textwidth
thebibliography
tind
url
usepackage
uvec
vec
wg
wheatland
wtd
www

